Threaded Code Generation with a Meta-Tracing JIT Compiler

Language implementation frameworks, e.g., RPython and Truffle/Graal, are practical tools for creating efficient virtual machines, including a well-functioning just-in-time (JIT) compiler. It is demanding to support multitier JIT compilation in such a framework for language developers. This paper presents an idea to generate threaded code by reusing an existing meta-tracing JIT compiler, as well as an interpreter design for it. Our approach does not largely modify RPython itself but constructs an effective interpreter definition to enable threaded code generation in RPython. We expect our system to be extended to support multilevel JIT compilation in the RPython framework. We measured the potential performance of our threaded code generation by simulating its behavior in PyPy. We confirmed that our approach reduced code sizes by 80 \% and compilation times by 60 \% compared to PyPy's JIT compiler on average, and ran about 7 \% faster than the interpreter-only execution.

==> plot/py3_bytecode_dispatch_transposed.csv <==
program,dont-look-inside,s.d.
binarytrees,0.997968,0.004704
chaos,1.055847,0.007288
cryptopyaes,1.129811,0.003552
fannkuch,1.049880,0.009859
fib,1.004783,0.002403
float,1.114027,0.009166
go,1.011381,0.003579
jsondumpv2,1.138222,0.003961
meteorcontest,1.273799,0.007405
nbody,1.080564,0.010463
nqueens,1.340609,0.006990
pidigits,1.006122,0.004503
raytrace,0.969067,0.002348
richards,1.000540,0.004934
spectralnorm,1.036832,0.004966
tak,0.983118,0.002836
telco,1.003903,0.005037
geo\_mean,1.07094,0
